A pressure-robust embedded discontinuous Galerkin method for the Stokes problem by reconstruction operators

The embedded discontinuous Galerkin (EDG) finite element method for the Stokes problem results in a point-wise divergence-free approximate velocity on cells. However, the approximate velocity is not H(div)-conforming and it can be shown that this is the reason that the EDG method is not pressure-robust, i.e., the error in the velocity depends on the continuous pressure. In this paper we present a local reconstruction operator that maps discretely divergence-free test functions to exactly divergence-free test functions. This local reconstruction operator restores pressure-robustness by only changing the right hand side of the discretization, similar to the reconstruction operator recently introduced for the Taylor--Hood and mini elements by Lederer et al. (SIAM J. Numer. Anal., 55 (2017), pp. 1291--1314). We present an a priori error analysis of the discretization showing optimal convergence rates and pressure-robustness of the velocity error. These results are verified by numerical examples. The motivation for this research is that the resulting EDG method combines the versatility of discontinuous Galerkin methods with the computational efficiency of continuous Galerkin methods and accuracy of pressure-robust finite element methods.

==> 3dconvergence_nu_0.001_order_1_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
111	6	4.934889138367465	1.0056782598382936	0.42499810258331594
733	48	3.255419184536151	0.457553303705915	0.30634463058683653
5493	384	0.8925316859496328	0.07673725402222625	0.16573112707901141
42853	3072	0.19218325542493944	0.009109120927725861	0.08506000806734454
339141	24576	0.04409075128733196	0.0011027178207968396	0.04284087097312416


==> 3dconvergence_nu_0.001_order_1_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
111	6	0.004321345960242575	0.0005091104908929508	0.4249981025833159
733	48	0.004343356392264083	0.0005252558806561738	0.29425058942681026
5493	384	0.0033980224569696866	0.00039503152957895123	0.16486910216130582
42853	3072	0.0018287563588726909	0.00018290519344195882	0.08500753611371625
339141	24576	0.0007971920715920789	5.6830731183842703e-05	0.04283693008811111


==> 3dconvergence_nu_0.001_order_2_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
313	6	1.3809215895803582	0.1281787458402226	0.18875127537427855
2133	48	0.5485964087738912	0.035764671819973844	0.07508350244284431
15973	384	0.10750627628024584	0.0037113551314079765	0.02110938211821361
124101	3072	0.016977444956402497	0.00030384063653438704	0.00542932104266683
979333	24576	0.002363911348528627	2.175730633824172e-05	0.0013668718284280774


==> 3dconvergence_nu_0.001_order_2_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
313	6	0.0042786241791018835	0.0005095873909705771	0.18869182602115045
2133	48	0.003218155650035964	0.0003754404150024192	0.07499525623017811
15973	384	0.0011688319943969217	7.579560395390127e-05	0.021097208775811727
124101	3072	0.0003234269493239497	9.976992014881565e-06	0.0054283109326458195
979333	24576	7.290715920018125e-05	1.0114787833346303e-06	0.001366810010456808


==> 3dconvergence_nu_0.001_order_2_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
294	6	4.490662071484206	0.6156927296322583	0.2009989585264244
2035	48	8.478501867958837	0.8222122409605925	0.09377179621585643
15369	384	2.0103762471270974	0.09139952912887561	0.02760841077932506
119917	3072	0.37482370595783476	0.008535131344712519	0.007321350317966115
948309	24576	0.06884300882378594	0.0008461120720886776	0.0018720609944492756


==> 3dconvergence_nu_0.001_order_2_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
294	6	0.004278624179099607	0.0005095873909709749	0.188691826021154
2035	48	0.002934003970468484	0.000330266713272221	0.07499525610361504
15369	384	0.0009987175686685284	6.229002863038343e-05	0.021097208548323202
119917	3072	0.00025453146846789583	7.318916048536673e-06	0.005428310692098213
948309	24576	5.601331078746631e-05	6.850479943648055e-07	0.001366809877673883


==> 3dconvergence_nu_1_order_1_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
111	6	0.006566732495251442	0.0011271842144983325	0.42499810259071064
733	48	0.00541485243330911	0.00069678367582626	0.3063447226967792
5493	384	0.0035078353529330174	0.0004021518677595565	0.1658755826344029
42853	3072	0.0018371365090234333	0.00018300563021316087	0.08531892452362458
339141	24576	0.0007981601413720048	5.682778875087943e-05	0.04302613507991749


==> 3dconvergence_nu_1_order_1_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
111	6	0.00432134596024217	0.0005091104908917256	0.42499810258809395
733	48	0.00434335639226442	0.0005252558806562023	0.2942521892937261
5493	384	0.003398022456967703	0.0003950315295785929	0.1650140397268469
42853	3072	0.0018287563588749445	0.00018290519344232425	0.08526703561806263
339141	24576	0.0007971920715932956	5.683073118411628e-05	0.043022332968915424


==> 3dconvergence_nu_1_order_2_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
313	6	0.0044943675107884705	0.0005262547204490896	0.1887531078147581
2133	48	0.0032670421442760732	0.0003773934345377958	0.07549310430209466
15973	384	0.0011741607971866052	7.592996286432385e-05	0.021627388906802734
124101	3072	0.0003239278062758364	9.984687824899225e-06	0.00581405784068093
979333	24576	7.294994758911749e-05	1.0118139205633833e-06	0.0015456889338397296


==> 3dconvergence_nu_1_order_2_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
313	6	0.0042786241791054605	0.0005095873909704952	0.18869537080426607
2133	48	0.0032181556500341245	0.00037544041500209703	0.07540502524187619
15973	384	0.001168831994388992	7.579560395200526e-05	0.02161495490731719
124101	3072	0.0003234269493199598	9.976992013871285e-06	0.005812958439393575
979333	24576	7.290715920042838e-05	1.0114787839041473e-06	0.001545624706765164


==> 3dconvergence_nu_1_order_2_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
294	6	0.006201486749032987	0.0007997448151254742	0.20100068646957134
2035	48	0.008991766815989722	0.0008898435379954392	0.09401853496710867
15369	384	0.0022487631901740635	0.00011109647899268266	0.02784434740064092
119917	3072	0.0004537845447234044	1.1284634340303762e-05	0.007441015512526225
948309	24576	8.885724464544841e-05	1.0912217363194012e-06	0.0019147914752214122


==> 3dconvergence_nu_1_order_2_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
294	6	0.00427862417910302	0.0005095873909708461	0.18869537080793264
2035	48	0.002934003970465716	0.00033026671327177033	0.07527904472016587
15369	384	0.0009987175686568897	6.229002862715169e-05	0.021391763130207804
119917	3072	0.0002545314684649711	7.318916047444372e-06	0.005583811548594574
948309	24576	5.601331078822004e-05	6.850479949811929e-07	0.0014233684323029197


==> 3dconvergence_nu_1e-06_order_1_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
111	6	4934.887230671746	1005.678129986943	0.4249981025833159
733	48	3255.4163088837204	457.5530019348845	0.30634463058643924
5493	384	892.5252389305341	76.73623861874528	0.16573112693449268
42853	3072	192.17457045503127	9.10728697205265	0.0850600078080339
339141	24576	44.083548331140896	1.1012531092874223	0.042840870787459434


==> 3dconvergence_nu_1e-06_order_1_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
111	6	0.004321345960249488	0.0005091104920862433	0.42499810258331594
733	48	0.0043433563919280035	0.0005252558806214138	0.2942505894252104
5493	384	0.003398022456047693	0.0003950315294325706	0.16486910201630448
42853	3072	0.001828756354310585	0.00018290519259979112	0.08500753585382068
339141	24576	0.0007971920715651131	5.68307312668411e-05	0.04283692990230706


==> 3dconvergence_nu_1e-06_order_2_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
313	6	1380.9149652086987	128.17772957902784	0.1887512753724736
2133	48	548.586954925108	35.762698495803775	0.0750835020321243
15973	384	107.49991787748539	3.71058018729182	0.021109381593851072
124101	3072	16.9743629116926	0.3036766878407429	0.0054293206442982585
979333	24576	2.362786650760349	0.021733777515686923	0.0013668716379143402


==> 3dconvergence_nu_1e-06_order_2_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
313	6	0.004278624175824632	0.0005095873911713986	0.18869182601763432
2133	48	0.003218155644740169	0.00037544041424469844	0.07499525581928962
15973	384	0.0011688319919644754	7.579560337887147e-05	0.02109720825171259
124101	3072	0.00032342694558720736	9.976991041345088e-06	0.005428310534370328
979333	24576	7.290716003774648e-05	1.0114793692124532e-06	0.0013668098199452665


==> 3dconvergence_nu_1e-06_order_2_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
294	6	4490.660034745653	615.6925180679032	0.2009989585175697
2035	48	8478.501339155162	822.2121705475448	0.09377179596878606
15369	384	2010.3759946063622	91.39950730953575	0.027608410542380286
119917	3072	374.82361867997867	8.535128152343662	0.007321350197322982
948309	24576	68.84298590022625	0.8461117914664827	0.0018720609512311367


==> 3dconvergence_nu_1e-06_order_2_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
294	6	0.004278624175849193	0.0005095873911736277	0.18869182601763432
2035	48	0.002934003960614256	0.0003302667117630672	0.0749952558192895
15369	384	0.0009987175666813836	6.22900283415088e-05	0.021097208251712365
119917	3072	0.00025453146445443927	7.318915730831212e-06	0.005428310534370093
948309	24576	5.6013311879656406e-05	6.850485394080418e-07	0.0013668098199451394


==> convergence_nu_0.001_order_2_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
544	24	0.07617789656979207	0.003734751356756021	0.02820859445431227
2092	96	0.015615304951371723	0.0004144674301226735	0.007775356764927804
8212	384	0.002532016290448974	3.7946919931009304e-05	0.0019896094882762734
32548	1536	0.0004554766839155611	3.625255129868789e-06	0.0005004136495868535
129604	6144	9.572715729407154e-05	3.9193365739339044e-07	0.0001252939653317712


==> convergence_nu_0.001_order_2_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
544	24	0.020503837367374884	0.0016854334559176704	0.02820822170623388
2092	96	0.00474537562535724	0.00016426799015713766	0.007775313760981232
8212	384	0.0014166692955813775	2.4845464108864868e-05	0.0019896067614636457
32548	1536	0.00035649328647011503	3.026398715341447e-06	0.0005004135062502751
129604	6144	8.833215486892237e-05	3.6927345237359923e-07	0.00012529395842331376


==> convergence_nu_0.001_order_2_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
502	24	1.9898141193557284	0.15999625290066555	0.029074737557934625
1936	96	0.548327553337544	0.01900916173104689	0.007904679339904536
7612	384	0.13472485052744262	0.0023939026625880836	0.002017541569356021
30196	1536	0.03294895845534353	0.00029522834836120265	0.0005062258593440761
120292	6144	0.008116102594044727	3.645039673342701e-05	0.00012654731284493864


==> convergence_nu_0.001_order_2_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
502	24	0.018775997108763473	0.001496772817808234	0.02820820533846711
1936	96	0.004429747214185518	0.00015001359220997713	0.007775312213447639
7612	384	0.00132364223097682	2.2913422852968958e-05	0.001989606294810298
30196	1536	0.0003343528460938685	2.817789648130966e-06	0.000500413415728378
120292	6144	8.307928607473567e-05	3.4554906273339586e-07	0.00012529394033182083


==> convergence_nu_0.001_order_3_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
934	24	0.0046738454019038785	0.00015739270424299347	0.0022769450825560517
3616	96	0.0008583854270046253	2.058116149964245e-05	0.00036543921526742493
14236	384	9.356566869057724e-05	1.0572629093800267e-06	4.672992501728823e-05
56500	1536	1.070586975391672e-05	5.725918550680738e-08	5.874387200842888e-06
225124	6144	1.2752728829848022e-06	3.2605017357372533e-09	7.353360312517858e-07


==> convergence_nu_0.001_order_3_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
934	24	0.0036627231376698947	0.00013613062601998304	0.002276924040419422
3616	96	0.0008289159487108275	2.0396327605803412e-05	0.00036543876163703067
14236	384	9.260334620274675e-05	1.0540255523049991e-06	4.672990836568272e-05
56500	1536	1.0675125032116087e-05	5.7208100380069974e-08	5.874386647540523e-06
225124	6144	1.2742647323895142e-06	3.2596646590303263e-09	7.353360135113309e-07


==> convergence_nu_0.001_order_3_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
892	24	0.13476196665644857	0.005436375168740376	0.00239694276797502
3460	96	0.031082460445023177	0.0006046261934474585	0.0003715740965928746
13636	384	0.0042694720243767175	4.4250135492519864e-05	4.7343530289611515e-05
54148	1536	0.0005535606866082213	2.993161749498354e-06	5.9307616355628965e-06
215812	6144	7.026743934173339e-05	1.9426826219288857e-07	7.407199048883356e-07


==> convergence_nu_0.001_order_3_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
892	24	0.003536380307034275	0.0001292160136714261	0.002276921948356984
3460	96	0.0007866933453123452	1.9090095131908114e-05	0.0003654370604719079
13636	384	8.912074407351108e-05	1.0019139550743451e-06	4.672979427015253e-05
54148	1536	1.0439481690819982e-05	5.550035576035867e-08	5.874380108597298e-06
215812	6144	1.2624241100595826e-06	3.223756540920813e-09	7.353356999385047e-07


==> convergence_nu_0.001_order_4_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1396	24	0.0009375276259211495	3.3836893748366174e-05	4.247856671781741e-05
5428	96	8.021574386016468e-05	1.389063317863203e-06	3.744703272536499e-06
21412	384	4.678509191710958e-06	3.986460533840808e-08	2.374131719307027e-07
85060	1536	2.8086162137434483e-07	1.1781806318275026e-09	1.4888720069024831e-08
339076	6144	1.7172095469929658e-08	3.5624870247986844e-11	9.312762990320171e-10


==> convergence_nu_0.001_order_4_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1396	24	0.0009264555416082535	3.345149288082762e-05	4.247290624551744e-05
5428	96	7.998274562781659e-05	1.3859636270209588e-06	3.744430354084114e-06
21412	384	4.675654474348725e-06	3.98488827959107e-08	2.3740970663835762e-07
85060	1536	2.810212330721092e-07	1.1785203995066456e-09	1.488871045853913e-08
339076	6144	1.7216666475736797e-08	3.566276024638497e-11	9.312796734710411e-10


==> convergence_nu_0.001_order_4_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1354	24	0.0056690980629306945	0.00015541221740521594	4.335986886503456e-05
5272	96	0.0004372449299551829	6.238934643020612e-06	3.7597478276313213e-06
20812	384	2.714206389708586e-05	1.9015250199809906e-07	2.3787589299974318e-07
82708	1536	1.681203115097261e-06	5.7775319720575314e-09	1.4900577556895706e-08
329764	6144	1.0444386558694388e-07	1.7718948722364028e-10	9.314652001969873e-10


==> convergence_nu_0.001_order_4_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1354	24	0.0009054566560200136	3.2443420142983576e-05	4.2469435638897646e-05
5272	96	7.80250353619968e-05	1.3448432523577384e-06	3.7440146504762223e-06
20812	384	4.607456691727688e-06	3.92488248401567e-08	2.3740280830546366e-07
82708	1536	2.812413010289715e-07	1.181240288811304e-09	1.4889242713128441e-08
329764	6144	1.770234871574636e-08	3.6555409135009764e-11	9.313601736182283e-10


==> convergence_nu_0.001_order_5_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1930	24	5.955349497047123e-05	1.4379795529548132e-06	2.910734450257749e-06
7528	96	3.6591751552820055e-06	5.1143662842754176e-08	1.5880892771422877e-07
29740	384	1.0447992923668206e-07	6.996191665189455e-10	4.959798550085808e-09
118228	1536	3.10461167545169e-09	1.0072862804807926e-11	1.5494681941021052e-10
471460	6144	9.44710609574147e-11	1.7271170360357894e-13	4.840829260650957e-12


==> convergence_nu_0.001_order_5_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1930	24	5.971925407172419e-05	1.4374329350781377e-06	2.911221187385347e-06
7528	96	3.66653569789715e-06	5.116682524313607e-08	1.5882159889205446e-07
29740	384	1.0799113571309129e-07	7.046154222123582e-10	4.9600207572219256e-09
118228	1536	4.8928091121486e-09	1.1978377743816575e-11	1.5498299873193845e-10
471460	6144	4.688768615278258e-10	4.4487746351196513e-13	4.856506276958645e-12


==> convergence_nu_0.001_order_5_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1888	24	0.00016940598068201064	3.91057239297134e-06	2.959380992908401e-06
7372	96	9.49186571087925e-06	1.0970864147195272e-07	1.6395433336918326e-07
29140	384	2.960509656604181e-07	1.7353119297857391e-09	5.128091733585682e-09
115876	1536	9.237693523156254e-09	2.7391079921501615e-11	1.6021843878623402e-10
462148	6144	2.884373930287718e-10	4.3888786991510913e-13	5.004927268748752e-12


==> convergence_nu_0.001_order_5_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1888	24	5.97195719968666e-05	1.4317240338713185e-06	2.9111690315036536e-06
7372	96	3.6871458038916754e-06	5.069539873994519e-08	1.588612257574406e-07
29140	384	1.2276194944776266e-07	7.57666045669342e-10	4.961777401478665e-09
115876	1536	8.792730821243293e-09	2.222187736763018e-11	1.5510358037683372e-10
462148	6144	1.0478067122682028e-09	1.299095503041513e-12	4.926151848985275e-12


==> convergence_nu_1_order_2_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
544	24	0.020484390700830357	0.0016840637114393443	0.06636810774505786
2092	96	0.004743196928084362	0.00016422614093301052	0.011695799958047143
8212	384	0.0014164922099752229	2.484394260556321e-05	0.003308638019867704
32548	1536	0.0003564666131863275	3.026263312150086e-06	0.0007851543778237875
129604	6144	8.832714340266286e-05	3.692617151482026e-07	0.00018644208829857382


==> convergence_nu_1_order_2_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
544	24	0.02050383736736104	0.0016854334559184593	0.06643518773110807
2092	96	0.004745375625351129	0.00016426799015450155	0.011695428603100926
8212	384	0.0014166692955791607	2.4845464106979556e-05	0.00330870902667513
32548	1536	0.00035649328646824674	3.0263987162754614e-06	0.0007851892385952297
129604	6144	8.833215486978157e-05	3.6927345230787175e-07	0.00018644903522772464


==> convergence_nu_1_order_2_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
502	24	0.018983142379324115	0.0015187568492971077	0.05999398396587423
1936	96	0.004535718068663745	0.00015466600929951575	0.010964034601076042
7612	384	0.0013486102380163472	2.3394322712371433e-05	0.003087077004897681
30196	1536	0.00034012980470116074	2.8667422462774835e-06	0.0007384708095001797
120292	6144	8.449604028694423e-05	3.5143878836839705e-07	0.00017667687490388696


==> convergence_nu_1_order_2_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
502	24	0.018775997108749807	0.0014967728178078257	0.05907811141893407
1936	96	0.004429747214179014	0.000150013592207277	0.010616870261092735
7612	384	0.001323642230977769	2.291342285130314e-05	0.0030150692069674146
30196	1536	0.0003343528460947607	2.817789649145861e-06	0.0007252071350949438
120292	6144	8.307928607512509e-05	3.4554906288250383e-07	0.00017386699979103805


==> convergence_nu_1_order_3_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
934	24	0.00365728060384732	0.00013600236381689082	0.009174659490758876
3616	96	0.0008288695499856933	2.039440208703102e-05	0.0023321277304792446
14236	384	9.259942379225723e-05	1.0539708638620922e-06	0.00023379353909114774
56500	1536	1.067506583072868e-05	5.720709881859981e-08	2.347870051677408e-05
225124	6144	1.2743025180677811e-06	3.2596875653673556e-09	2.486958202821572e-06


==> convergence_nu_1_order_3_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
934	24	0.003662723137685058	0.00013613062602163334	0.009183751398558636
3616	96	0.0008289159487211759	2.0396327606813757e-05	0.0023327599612050216
14236	384	9.260334620552702e-05	1.0540255525428119e-06	0.00023385168594586378
56500	1536	1.0675125031012001e-05	5.7208100454280086e-08	2.348305277073185e-05
225124	6144	1.2742647317592813e-06	3.259664749788318e-09	2.4871604567449284e-06


==> convergence_nu_1_order_3_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
892	24	0.003540625400330566	0.00012982077516783755	0.008700419168596008
3460	96	0.0007891436572588484	1.9174255571867546e-05	0.00206726302248057
13636	384	8.940444498617983e-05	1.0059648450677966e-06	0.0002117880892561803
54148	1536	1.0446074737626454e-05	5.549803356056833e-08	2.185726208914382e-05
215812	6144	1.257748380153194e-06	3.199689787363865e-09	2.3720169221616186e-06


==> convergence_nu_1_order_3_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
892	24	0.0035363803070500572	0.00012921601367382298	0.008648895277281476
3460	96	0.0007866933453203445	1.9090095133241805e-05	0.0020490971791665784
13636	384	8.912074407264855e-05	1.0019139553372201e-06	0.00020981871775959808
54148	1536	1.0439481691713876e-05	5.55003558447075e-08	2.178603339003039e-05
215812	6144	1.2624241096458837e-06	3.2237566356072486e-09	2.392658074309387e-06


==> convergence_nu_1_order_4_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1396	24	0.0009266088825492029	3.3452070256591774e-05	0.0024937198334759212
5428	96	7.999726620162425e-05	1.3859063570640493e-06	0.00020280270172819232
21412	384	4.675041572816564e-06	3.983822814226355e-08	1.069085786734145e-05
85060	1536	2.808062500457699e-07	1.1779675084478054e-09	5.785583108363785e-07
339076	6144	1.71712098944136e-08	3.5610396087522426e-11	3.271329725137446e-08


==> convergence_nu_1_order_4_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1396	24	0.0009264555416861667	3.345149288305902e-05	0.002492262963881439
5428	96	7.998274563608851e-05	1.3859636270642282e-06	0.00020283046247763722
21412	384	4.675654476347736e-06	3.984888251003206e-08	1.0696811518381005e-05
85060	1536	2.8102123626818603e-07	1.1785205194713013e-09	5.791435290543603e-07
339076	6144	1.721666800882958e-08	3.565003125899797e-11	3.278586308355066e-08


==> convergence_nu_1_order_4_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1354	24	0.0009095488470136248	3.263381254881498e-05	0.002373746037317575
5272	96	7.831150261494789e-05	1.3493402867546928e-06	0.00019242379179500234
20812	384	4.592401809987473e-06	3.9082893913731546e-08	1.0241118008654517e-05
82708	1536	2.7673295301072056e-07	1.1625180349190321e-09	5.595296091343251e-07
329764	6144	1.695960773365609e-08	3.527238412263679e-11	3.187880307972918e-08


==> convergence_nu_1_order_4_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1354	24	0.0009054566560977372	3.2443420145268085e-05	0.00234425405582304
5272	96	7.80250353672886e-05	1.344843252397385e-06	0.00019108265831797058
20812	384	4.6074566900788085e-06	3.9248824546920505e-08	1.033096592472178e-05
82708	1536	2.8124130373592627e-07	1.1812403912669527e-09	5.803294221745182e-07
329764	6144	1.770233190213714e-08	3.6542994458971664e-11	3.433070784433483e-08


==> convergence_nu_1_order_5_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1930	24	5.95534949672871e-05	1.4379795535466974e-06	8.315146597474225e-05
7528	96	3.6591751502490284e-06	5.114366295931141e-08	5.102222891457205e-06
29740	384	1.0447992799334686e-07	6.996192266877254e-10	1.211511232972032e-07
118228	1536	3.1046102165357666e-09	1.0072873465729051e-11	2.997713524636523e-09
471460	6144	9.446943268413375e-11	1.9292163156089234e-13	7.846116648959113e-11


==> convergence_nu_1_order_5_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1930	24	5.97192540723385e-05	1.4374329357827242e-06	8.411784546655677e-05
7528	96	3.6665356960191987e-06	5.116682535201754e-08	5.140327602994698e-06
29740	384	1.0799113404528936e-07	7.046154808099689e-10	1.2687135580824523e-07
118228	1536	4.892831344383849e-09	1.1978410192213743e-11	4.903416979539869e-09
471460	6144	4.68850602310613e-10	4.530947595556041e-13	4.016035338179591e-10


==> convergence_nu_1_order_5_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1888	24	5.890323064786612e-05	1.4158040736183882e-06	8.024850105979996e-05
7372	96	3.615213518739353e-06	5.032532958289182e-08	4.804130572704225e-06
29140	384	1.0366714413287957e-07	6.921301259450998e-10	1.1508196600114559e-07
115876	1536	3.0894307630340325e-09	1.0000590836259822e-11	2.8761716056164915e-09
462148	6144	9.416870923205019e-11	1.9224025208866183e-13	7.606989374602724e-11


==> convergence_nu_1_order_5_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1888	24	5.971957199602851e-05	1.4317240345673983e-06	8.476588125892858e-05
7372	96	3.6871457953837775e-06	5.069539872630246e-08	4.958347672465727e-06
29140	384	1.2276189982236664e-07	7.57665817572658e-10	1.4562459588579632e-07
115876	1536	8.792897932739822e-09	2.2222388453144446e-11	1.0067233327811531e-08
462148	6144	1.0477954218606922e-09	1.3019908393722674e-12	1.0342177151734182e-09


==> convergence_nu_1e-06_order_2_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
544	24	77.60553316108847	3.89416275782677	0.02820864165322291
2092	96	15.266882409035786	0.4019764891612267	0.007775356747183323
8212	384	2.140010488124784	0.02953537894046599	0.001989608005809599
32548	1536	0.28731433806682094	0.0020318128834603422	0.0005004132979773518
129604	6144	0.03728140458999915	0.00013306314620573247	0.00012529389000199548


==> convergence_nu_1e-06_order_2_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
544	24	0.02050383738290873	0.0016854334565410288	0.028208157577155713
2092	96	0.004745375629063542	0.00016426799178281167	0.007775308852653892
8212	384	0.0014166692967644428	2.4845464730975243e-05	0.0019896050050805312
32548	1536	0.00035649328652705153	3.0263987975605466e-06	0.0005004131404442037
129604	6144	8.833215466579065e-05	3.692734759981893e-07	0.0001252938823435381


==> convergence_nu_1e-06_order_2_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
502	24	1992.7919246964059	160.32392347994448	0.029077757778266985
1936	96	548.5835251233439	19.017726415340118	0.007904814938033312
7612	384	134.81624572547145	2.3953117062682097	0.002017577537623247
30196	1536	32.975255438523554	0.2954395391859147	0.0005062354743692504
120292	6144	8.122992735686719	0.036479004876272335	0.00012654976972142234


==> convergence_nu_1e-06_order_2_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
502	24	0.01877599712844508	0.0014967728187570985	0.02820815757713934
1936	96	0.004429747216346364	0.00015001359408224024	0.0077753088526523444
7612	384	0.0013236422303494128	2.2913423558635697e-05	0.0019896050050800646
30196	1536	0.00033435284375839995	2.8177895565780294e-06	0.0005004131404441134
120292	6144	8.307928304576693e-05	3.455489929916876e-07	0.00012529388234351982


==> convergence_nu_1e-06_order_3_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
934	24	2.8964096699819195	0.08288212516393911	0.0022769297119845954
3616	96	0.24364466549860433	0.0036020145777718796	0.0003654320900498575
14236	384	0.01481958438888722	0.0001094448438734593	4.672936737448233e-05
56500	1536	0.0009016764487461054	3.2825504116328775e-06	5.874343328677335e-06
225124	6144	5.542659662635241e-05	9.979900619734385e-08	7.353321966511774e-07


==> convergence_nu_1e-06_order_3_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
934	24	0.0036627231244307076	0.00013613062245996192	0.0022769066572328085
3616	96	0.000828915943359438	2.0396327544949923e-05	0.0003654314930641864
14236	384	9.260334676791941e-05	1.0540254150275556e-06	4.672934646385599e-05
56500	1536	1.0675125492955778e-05	5.7208088622371176e-08	5.874342643798941e-06
225124	6144	1.2742653047218446e-06	3.259678871847278e-09	7.35332174840351e-07


==> convergence_nu_1e-06_order_3_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
892	24	134.68051924727928	5.425942158585878	0.0023969397677348313
3460	96	31.10021638930682	0.6049100535417783	0.00037157847169885626
13636	384	4.27072551675378	0.044249894691782574	4.734310046497371e-05
54148	1536	0.5536700340976779	0.0029930472940179814	5.93070460823121e-06
215812	6144	0.07027997623787621	0.0001942671293294017	7.407148356263006e-07


==> convergence_nu_1e-06_order_3_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
892	24	0.003536380293068079	0.00012921600995034687	0.0022769066572331333
3460	96	0.0007866933387247805	1.909009515657442e-05	0.0003654314930619778
13636	384	8.912074438324935e-05	1.0019138134702123e-06	4.672934646373422e-05
54148	1536	1.0439482121714721e-05	5.550033585756203e-08	5.8743426437918416e-06
215812	6144	1.2624247042697582e-06	3.223772230654071e-09	7.353321748398587e-07


==> convergence_nu_1e-06_order_4_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1396	24	0.07815768416224775	0.0017076198546424244	4.249650171833355e-05
5428	96	0.004316380132268962	4.783255266867493e-05	3.7422203711901164e-06
21412	384	0.00014033257264694276	7.890684177924303e-07	2.3731937643095448e-07
85060	1536	4.490175444452675e-06	1.278618290027204e-08	1.4885576412671314e-08
339076	6144	1.426397381224118e-07	2.0592966399725319e-10	9.311768498166085e-10


==> convergence_nu_1e-06_order_4_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1396	24	0.0009264554641546179	3.3451491375650356e-05	4.249354478673535e-05
5428	96	7.998273548293246e-05	1.3859637388749631e-06	3.7419724799075015e-06
21412	384	4.6756532894761564e-06	3.9848820802802896e-08	2.373154965469681e-07
85060	1536	2.810212130180313e-07	1.1785674903387325e-09	1.4885517930942701e-08
339076	6144	1.72188569331695e-08	3.777272226548772e-11	9.311759619880704e-10


==> convergence_nu_1e-06_order_4_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1354	24	5.484255590451203	0.14626811829411127	4.317561323670593e-05
5272	96	0.42617993372723506	0.006012119113297756	3.753537076961841e-06
20812	384	0.026517780083351306	0.00018419276721311686	2.3763511382788583e-07
82708	1536	0.0016440219588584133	5.607445612580894e-06	1.488967553245977e-08
329764	6144	0.0001021769306898638	1.7212338492142634e-07	9.309159768566764e-10


==> convergence_nu_1e-06_order_4_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1354	24	0.0009054565786055858	3.2443418583553006e-05	4.2493549737499996e-05
5272	96	7.802502748681748e-05	1.34484337876522e-06	3.7419726818755054e-06
20812	384	4.607457643699665e-06	3.924878552279629e-08	2.3731550584442804e-07
82708	1536	2.812436136820158e-07	1.1812940814578224e-09	1.488551841617393e-08
329764	6144	1.7706478387998556e-08	3.850640367814946e-11	9.3117598665562e-10


==> convergence_nu_1e-06_order_5_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1930	24	5.955349672587477e-05	1.4379789388585724e-06	2.901891759205945e-06
7528	96	3.6591762005978656e-06	5.114358795456737e-08	1.585970789830904e-07
29740	384	1.0448071798804043e-07	6.996440273291855e-10	4.956156519692409e-09
118228	1536	3.111303189568474e-09	1.2814326291680581e-11	1.5487939266190555e-10
471460	6144	3.2078511510086526e-10	2.276834149018967e-11	4.839450202800453e-12


==> convergence_nu_1e-06_order_5_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1930	24	5.971925531206368e-05	1.437432249300708e-06	2.9018922200897404e-06
7528	96	3.6665369675982093e-06	5.116678526407821e-08	1.585970904730088e-07
29740	384	1.0799322950707153e-07	7.046332649648328e-10	4.956156617123035e-09
118228	1536	5.0780085712381404e-09	1.468980466002464e-11	1.5487938774965246e-10
471460	6144	4.544589084145369e-09	2.3047339742519623e-11	4.839605980440163e-12


==> convergence_nu_1e-06_order_5_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1888	24	0.15571989655390514	0.003551324028284149	2.9500856031145353e-06
7372	96	0.008598979155454092	9.574421069626951e-05	1.6375328716311632e-07
29140	384	0.00027218481685269683	1.5654700874730962e-06	5.124700735824716e-09
115876	1536	8.550950058361285e-06	2.51082869431746e-08	1.601579712961546e-10
462148	6144	2.6787513149826756e-07	3.983267383958118e-10	5.003755402650709e-12


==> convergence_nu_1e-06_order_5_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1888	24	5.971957439486546e-05	1.4317233274457827e-06	2.9018921488729924e-06
7372	96	3.687152403863774e-06	5.0695465281127255e-08	1.585971360173691e-07
29140	384	1.228152406904641e-07	7.579622532758401e-10	4.956157904579949e-09
115876	1536	9.06379122060081e-09	2.4140495430309143e-11	1.5487920334168285e-10
462148	6144	1.0228600585140984e-08	2.5769798289817437e-11	4.839773703936301e-12


==> nuconvergence_order_2_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	0.0014826292381831445	2.8456293656955537e-05	0.007017652178695216
0.1	230	0.0014809781109341765	2.8428408290233213e-05	0.002585992939358587
0.01	230	0.0014867678068542002	2.8519770011998566e-05	0.0025024432645967595
0.001	230	0.0029989714018116317	5.4515550589000535e-05	0.0025016029429661417
0.0001	230	0.027165788932904063	0.00048498612230031893	0.00250159546500572
1e-05	230	0.2722923385031966	0.004860349664045673	0.002501595482894125
1e-06	230	2.7239166627923086	0.0486213945733901	0.0025015954923398205
1e-07	230	27.240195666923714	0.48623258215367676	0.0025015954933609572
1e-08	230	272.40298928283414	4.862344531775767	0.002501595493463837
1e-09	230	2724.030925798605	48.623464035297424	0.0025015954934741315


==> nuconvergence_order_2_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	0.0014833121661100201	2.8463696436652602e-05	0.00701820642539396
0.1	230	0.001483312166110071	2.8463696436665666e-05	0.0025861044279998904
0.01	230	0.001483312166110929	2.8463696436562725e-05	0.0025024514499489238
0.001	230	0.0014833121661136093	2.846369643613282e-05	0.0025016007936558902
0.0001	230	0.0014833121661554209	2.846369643259312e-05	0.0025015922856321867
1e-05	230	0.00148331216672766	2.8463696470630617e-05	0.0025015922005518034
1e-06	230	0.001483312174093557	2.846369765358553e-05	0.002501592199701001
1e-07	230	0.0014833122393515497	2.846370067586202e-05	0.0025015921996924917
1e-08	230	0.0014833123475986797	2.846363057290992e-05	0.002501592199692407
1e-09	230	0.0014833183710077236	2.8463493253848964e-05	0.002501592199692405


==> nuconvergence_order_2_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	0.0014156228494515198	2.620622167917918e-05	0.006461566753671448
0.1	230	0.001955784400493812	4.101699063201739e-05	0.002639611745204979
0.01	230	0.014227144649484312	0.00033354444972248177	0.0025786884540524536
0.001	230	0.14221753697671816	0.0033418961893439464	0.0025786522982656013
0.0001	230	1.4227491188684014	0.03343457447262427	0.0025787099642891964
1e-05	230	14.228127561006124	0.33436226989973894	0.002578716343628212
1e-06	230	142.28191824173527	3.343639315381529	0.0025787169876893175
1e-07	230	1422.8198256749422	33.43640977932134	0.0025787170521567
1e-08	230	14228.198900069488	334.36411441961957	0.00257871705860405
1e-09	230	142281.98964402007	3343.6411608227427	0.002578717059248792


==> nuconvergence_order_2_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	0.0014005385212841875	2.590954603709244e-05	0.006314011486510971
0.1	230	0.001400538521285811	2.5909546037104027e-05	0.00256788849227223
0.01	230	0.0014005385212861904	2.5909546036978896e-05	0.0025022638572528115
0.001	230	0.001400538521286582	2.5909546036299477e-05	0.002501598917160663
0.0001	230	0.0014005385213147483	2.5909546037721476e-05	0.00250159226686718
1e-05	230	0.0014005385216706166	2.5909546097215258e-05	0.0025015922003641545
1e-06	230	0.0014005385261599607	2.5909547143940112e-05	0.0025015921996991227
1e-07	230	0.0014005385640795706	2.590954271960254e-05	0.0025015921996924726
1e-08	230	0.0014005383919852333	2.5909496184755232e-05	0.0025015921996924054
1e-09	230	0.001400540211953547	2.5909665070096528e-05	0.002501592199692406


==> nuconvergence_order_3_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	9.881352525440622e-05	1.0130515745540785e-06	0.00023908282938741275
0.1	230	9.881858867711594e-05	1.0131011098878921e-06	6.901767353978945e-05
0.01	230	9.888466682807591e-05	1.013729171653976e-06	6.511065932760921e-05
0.001	230	0.00010106684721380032	1.033105831201262e-06	6.507035096585077e-05
0.0001	230	0.00021247816876912456	2.038878176444577e-06	6.506994240018607e-05
1e-05	230	0.0018577911089988515	1.744606031283943e-05	6.506993777891914e-05
1e-06	230	0.01852580402684141	0.00017388941327121035	6.506993767914783e-05
1e-07	230	0.18522933774501252	0.001738584903395326	6.506993767279413e-05
1e-08	230	1.8522670208947383	0.017385566072773567	6.506993767219554e-05
1e-09	230	18.52264408635227	0.17385538039548915	6.506993767213582e-05


==> nuconvergence_order_3_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	9.888911848443217e-05	1.0135004438202035e-06	0.00023904803409151412
0.1	230	9.888911848521484e-05	1.0135004437249055e-06	6.901586906958389e-05
0.01	230	9.888911848533275e-05	1.0135004438936843e-06	6.511056526847502e-05
0.001	230	9.888911848279325e-05	1.0135004435278116e-06	6.507033110317293e-05
0.0001	230	9.888911846793594e-05	1.0135004404166612e-06	6.506992888564464e-05
1e-05	230	9.88891183269027e-05	1.013500423279498e-06	6.506992488843135e-05
1e-06	230	9.888911658405566e-05	1.0135002587788233e-06	6.506992485095669e-05
1e-07	230	9.888909848294251e-05	1.013498918735579e-06	6.506992485083434e-05
1e-08	230	9.888890763598675e-05	1.0134673749373283e-06	6.506992485085326e-05
1e-09	230	9.888725616045484e-05	1.0133346136367098e-06	6.506992485085684e-05


==> nuconvergence_order_3_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	9.673088481787979e-05	9.747250037504707e-07	0.00022641647037817148
0.1	230	0.00011113443261309037	1.1991144262321788e-06	6.976842048127915e-05
0.01	230	0.0005636405438448206	7.081642240288639e-06	6.630302161852799e-05
0.001	230	0.005559772539307826	7.014740934382463e-05	6.626173753406459e-05
0.0001	230	0.05559535118167165	0.0007014021025905822	6.626075303854185e-05
1e-05	230	0.5559586165378924	0.007014009059124288	6.626068604075534e-05
1e-06	230	5.559592017967397	0.070140084627267	6.626067965549705e-05
1e-07	230	55.595926107019636	0.7014008409095005	6.62606790201158e-05
1e-08	230	555.9592670051721	7.014008403786667	6.626067895661068e-05
1e-09	230	5559.592675986616	70.14008403255679	6.626067895026026e-05


==> nuconvergence_order_3_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	9.692075045548484e-05	9.78219725471239e-07	0.00022603576114179513
0.1	230	9.692075045371776e-05	9.782197253786427e-07	6.857603209897429e-05
0.01	230	9.692075045405906e-05	9.78219725546492e-07	6.510591775191845e-05
0.001	230	9.69207504517014e-05	9.782197251887872e-07	6.507028459844647e-05
0.0001	230	9.692075042751013e-05	9.782197212975075e-07	6.506992842034803e-05
1e-05	230	9.692075016996583e-05	9.782197043471098e-07	6.506992488375514e-05
1e-06	230	9.692074796098393e-05	9.782195076657407e-07	6.506992485090759e-05
1e-07	230	9.69207228659903e-05	9.782182318385456e-07	6.506992485083202e-05
1e-08	230	9.692044662937481e-05	9.781866614576108e-07	6.506992485085567e-05
1e-09	230	9.691816849718013e-05	9.780462787135485e-07	6.506992485085967e-05


==> nuconvergence_order_4_phatlo_False_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	5.626820202749578e-06	5.316465399934735e-08	1.33049139106022e-05
0.1	230	5.6269185213843844e-06	5.316581200508428e-08	1.3685102273719777e-06
0.01	230	5.627943251343922e-06	5.317761450271235e-08	3.665287559819408e-07
0.001	230	5.642334040427614e-06	5.331817382973919e-08	3.4388774665250905e-07
0.0001	230	6.176038560181994e-06	5.687079440340952e-08	3.4384292791866347e-07
1e-05	230	2.3870113902797903e-05	1.7699108165553677e-07	3.4386138642849e-07
1e-06	230	0.0002296574417101422	1.6522522394806822e-06	3.438634616226885e-07
1e-07	230	0.002293492331110204	1.64768224063129e-05	3.4386367143718424e-07
1e-08	230	0.022932454043055887	0.00016473009718877065	3.438636924382924e-07
1e-09	230	0.22932213219228942	0.0016472636148974781	3.4386369453813476e-07


==> nuconvergence_order_4_phatlo_False_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	5.631627733741801e-06	5.320058856801698e-08	1.3329006984835428e-05
0.1	230	5.631627732938117e-06	5.3200588905525034e-08	1.3708759971395935e-06
0.01	230	5.631627732590505e-06	5.3200588790937994e-08	3.6662588488263834e-07
0.001	230	5.6316277186195194e-06	5.320058853978184e-08	3.438897424430192e-07
0.0001	230	5.631627588340498e-06	5.320058830220671e-08	3.438430733958588e-07
1e-05	230	5.631626324981601e-06	5.3200569418912154e-08	3.438614298920512e-07
1e-06	230	5.631613787039278e-06	5.320034025890415e-08	3.438634957150212e-07
1e-07	230	5.63149287043193e-06	5.3199422358009534e-08	3.438637046007751e-07
1e-08	230	5.630797870452536e-06	5.322820827740669e-08	3.4386372550841863e-07
1e-09	230	5.671134848469802e-06	5.642067662786874e-08	3.4386372760028614e-07


==> nuconvergence_order_4_phatlo_True_rec_False.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	5.543824285843849e-06	5.2023652482278946e-08	1.272995556287867e-05
0.1	230	5.571680857463506e-06	5.230540494534547e-08	1.3238680735980777e-06
0.01	230	6.789125103012009e-06	6.150042677855475e-08	3.7143400053785855e-07
0.001	230	3.730680206346964e-05	2.9915974318929387e-07	3.47346193393151e-07
0.0001	230	0.00036656620698371616	2.910604211852468e-06	3.469286947906801e-07
1e-05	230	0.0036628341558719614	2.9065281743625138e-05	3.469076947025694e-07
1e-06	230	0.03662588602377221	0.00029061617080343704	3.469058023905618e-07
1e-07	230	0.3662564419683484	0.0029061254742179343	3.469056152342698e-07
1e-08	230	3.6625620050582883	0.02906121854657301	3.469055965423035e-07
1e-09	230	36.62561763645698	0.2906121492574213	3.469055946698704e-07


==> nuconvergence_order_4_phatlo_True_rec_True.dat <==
# ndof 	 nel 	 erruh1 	 errul2 	 errpl2
1	230	5.5718283864705726e-06	5.2432549293465294e-08	1.2908380791994652e-05
0.1	230	5.571828386768427e-06	5.243254963245603e-08	1.330358047027594e-06
0.01	230	5.571828385673371e-06	5.243254951502781e-08	3.652551720488591e-07
0.001	230	5.571828371156045e-06	5.243254930474589e-08	3.438884289407334e-07
0.0001	230	5.571828226950334e-06	5.243254924704374e-08	3.4384438769168697e-07
1e-05	230	5.571826861066455e-06	5.243253116675175e-08	3.4386157577248807e-07
1e-06	230	5.571813221296437e-06	5.2432350128509193e-08	3.4386351044822044e-07
1e-07	230	5.571682218763498e-06	5.243153317807497e-08	3.438637060708726e-07
1e-08	230	5.5708989883802225e-06	5.246034063925658e-08	3.438637256573144e-07
1e-09	230	5.611152215189955e-06	5.582599025011232e-08	3.4386372761430295e-07

